Examining Scaling and Transfer of Language Model Architectures for Machine Translation

Natural language understanding and generation models follow one of the two dominant architectural paradigms: language models (LMs) that process concatenated sequences in a single stack of layers, and encoder-decoder models (EncDec) that utilize separate layer stacks for input and output processing. In machine translation, EncDec has long been the favoured approach, but with few studies investigating the performance of LMs. In this work, we thoroughly examine the role of several architectural design choices on the performance of LMs on bilingual, (massively) multilingual and zero-shot translation tasks, under systematic variations of data conditions and model sizes. Our results show that: (i) Different LMs have different scaling properties, where architectural differences often have a significant impact on model performance at small scales, but the performance gap narrows as the number of parameters increases, (ii) Several design choices, including causal masking and language-modeling objectives for the source sequence, have detrimental effects on translation quality, and (iii) When paired with full-visible masking for source sequences, LMs could perform on par with EncDec on supervised bilingual and multilingual translation tasks, and improve greatly on zero-shot directions by facilitating the reduction of off-target translations.

==> draft.txt <==


% related work: 
%     => language modeling in mt: smt -> early nmt -> dedicated lm4mt -> now our study

% architectures: (TODO: come up with some unified architectural notation to explain all of them)
%     * encoder-decoder: normal transformer model, baseline
%     * encoder-only: bidirectional encoder, source-side full attention, target side casual attention, layer-wise coordination
%     * encoder-only top only: the same as encoder-only model, but not layer-wise coordination, use final encoder outputs as in encoder-decoder model for decoding
%     * decoder-only: language modeling, source-side and target side both causal attention, layer-wise coordination, source and target language modeling loss
%     * decoder-only target only: the same as decoder-only model but with target model loss alone

% % discuss: encoder-only model or prefixlm, decoder-only model or lm?
% % Ankur: Prefix-LM (enocder-only), Causal-LM (decoder-only) and Seq2seq (encoder-decoder) ?

% % * add a table to highlight differences of different models
% % between encoder-decder and encoder-only-top: 1) parameter sharing 2) architecture, no cross-attention

% experiments:
% 1. bilingual experiments
%     a. finite data domain
%       * similar & distant language pairs: en-fr/en-zh
%       * impact of scaling
%       * sentence length and data origin
%       * mainly with transformer base experiments, big ones have over-fitting issue and could be moved to appendix
%       * noisy, robustness evaluation
%     b. infinite data domain
%       * en-de prod data
%       * scaling & transformer big
%       * different test sets, domain robustness or model generalization
% 3. multilingual experiments
%     * en-de-fr-zh, fr/zh: high-resource languages; de: low-resource languages
%     * en-de-fr, en-de-zh, en-de-fr-zh vs. one-to-many, many-to-one, and many-to-many translation
%     * analyze high <-> low transfer in a supervised setting
%     * analyze zero-shot translation capacity (covering in-domain and out-of-domain cases)
%     * (number of parameters and also FLOPs)
% 4. massively multilingual experiments
%     * opus-100
%     * supervised performance and also zero-shot performance
%     * discuss zero-shot bleu vs. ppl (decoding, model error vs. search error)
    
% conclusions:
% 1. architectural difference matters less as model scales up; different models converges to similar model performance but with different scaling properties
% 1.2 an implication: although massive researchers work hard to improve translation architecture with some gains of ~0.5 BLEU points, these architectural benefits will disappear after scaling models up. But these studies are still informative in exploring adequate inductive biases for translation (low-resource, small-model regime).
% 2. parameter-shared model, like encoder-only model and decoder-only model, is better at zero-shot transfer. inductive biases of these models encourages translation into correct target languages, alleviating off-target problems but the ppl scores of different models on zero-shot direction show a little difference
% 3. scaling helps little on zero-shot transfer?

% Behrooz: discuss infinite loss for different models
%          plot: infinite loss vs. model class
% encdec: optimization, beam search, multilingual setting;
% Xiavier: beam size abaltion for different models
% orhan: put exponents into tables


\paragraph{Datasets and Evaluation} We use WMT14 English-French (En-Fr), WMT19 English-Chinese (En-Zh) and an in-house web-crawled English-German (En-De) dataset for bilingual experiments, covering both similar (En-Fr/De) and distant (En-Zh) language pairs. There are about 41M, 26M and 2.2B training sentence pairs in WMT14 En-Fr, WMT19 En-Zh and Web En-De, respectively, which provide both data-limited and model-limited data conditions for studying model scaling. 

For multilingual experiments, we adopt WMT14 En-Fr, WMT14 En-De and WMT19 En-Zh, where En-De is regarded as a low-resource language pair (4.5M sentence pairs). This is an English-centric corpus, and we concatenate the forward dataset (En$\rightarrow$XX) and its reversed version (XX$\rightarrow$En) for many-to-many translation with a sampling temperature of $T=5$~\citep{DBLP:journals/corr/abs-1907-05019}. Following~\cite{johnson-etal-2017-googles}, we append a target language tag to each source sentence to inform the translation direction, which allows ordinary bilingual NMT models to perform multilingual translation. We study cross-lingual transfer between De and Fr/Zh, and also for zero-shot translation between non-English languages (De/Fr/Zh). In addition to WMT datasets, we also report results on OPUS-100~\citep{zhang-etal-2020-improving}, a massively multilingual corpus containing around 55M sentence pairs and 100 languages.

For WMT En-De/Fr/Zh, we use newstest2013/13/18 and newstest2014/14/19 as the dev and test set, respectively. For Web En-De, we use an internal web-domain dev set ($\sim$5000 samples) and evaluate on both web-domain (internal, $\sim$5000 samples) and news-domain (WMT, newstest2019) test sets. We use the given dev and (zero-shot) test sets for OPUS-100. For bilingual translation, we also evaluate on the \textit{source-original} and \textit{target-original} proportion of the test sets. The \textit{original} sentences are natural texts, and their parallel counterparts are (human) professional translations, which often differ greatly in styles and naturalness~\citep{graham-etal-2020-statistical,freitag-etal-2020-bleu,Ghorbani2021ScalingLF}. For multilingual translation on WMT datasets, we use the newstest2019 De-Fr test set as the in-domain zero-shot eval set, and an internal sports-domain N-way test set for De-Fr-Zh (2000 samples) as the out-of-domain eval set.

All datasets are pre-processed with byte pair encoding~\citep[BPE]{sennrich-etal-2016-neural} to handle rare words given by SentencePiece~\citep{kudo-richardson-2018-sentencepiece}. We set the BPE vocabulary size to 32K, except OPUS-100 where we double it to 64K to accommodate massive multilingual lexicons. We report log-perplexity score (PPL) for scaling study particularly and also show detokenized case-sensitive BLEU using SacreBLEU~\citep{post-2018-call}\footnote{Signature: \textit{BLEU+case.mixed+lang+numrefs.1+smooth.exp+tok.13a+v.1.5.1}}. We adopt translation language accuracy following~\cite{zhang-etal-2020-improving} to analyze the off-target translation on zero-shot directions.


\paragraph{Model Setting}

We use Transformer~\citep{NIPS2017_7181} for experiments, and employ the post-norm structure while we switch it to the pre-norm one once training failed (often with deep models). By default, we adopt the base setting, with the model dimension $d$, the feed-forward size $d^{ff}$ and the number of attention head of 512, 2048 and 8, respectively. We also work with the big setting where each of the above configurations is doubled. We explain settings for model scaling in the next subsection.

We update model parameters via Adafactor~\citep{pmlr-v80-shazeer18a} with label smoothing of value 0.1, and scheduled learning rate of warmup steps 40K. We apply dropout of 0.1 to residuals, feed-forward activations and attentions. Batch size is set to about 128K tokens. We train models for up to 1M steps on different tasks, except Web En-De where 500K steps is used. We average 10 checkpoints for evaluation. For bilingual experiments, these checkpoints are selected around the best one according to the dev set performance; for multilingual experiments, we use the last 10 checkpoints. Beam search is used for inference, with a beam size of 8 and length penalty of 0.5.


\paragraph{Model Scaling}

The way of increasing model parameters varies for the same model and also across different models. We decide to perform scaling firstly for \encdec by changing its model depth $L$ (from 1 to 26 layers, equally for its encoder and decoder) while keeping the other hyper-parameters intact. We then align the scaling settings of \lm with its \encdec counterpart: for each \encdec model of depth $L$, we adjust the hyper-parameters of \lm to make their number of parameters matched. Note we exclude the embedding and softmax layer when counting model parameters~\citep{kaplan2020scaling,Ghorbani2021ScalingLF}. 

Due to parameter sharing, \lm often contains much fewer parameters than its \encdec counterpart under the same hyper-parameters. We explore two ways to offsetting the mismatch, either increasing \lm's depth or width:
\begin{itemize}
    \item \textit{\lm + Deep} adds parameters via stacking more Transformer layers, which was also used in previous studies~\citep{NEURIPS2018_4fb8a7a2,Wang2021LanguageMA}. For example, to align with an \encdec model of depth 6, we will increase the model depth of \lm to $\sim$13. Apart from expanding parameters, however, this method also brings in additional non-linear computations which might put \lms at an unfair advantage.
    \item \textit{\lm + Wide}, instead, resorts to growing the model width. We choose to enlarge the feed-forward dimension from $d^{ff}$ to $3d^{ff}$. For example, \lms will have a feed-forward size of 6144 in the Transformer base setting. Note other strategies for width scaling are possible and many, but exploring them is resource-consuming and beyond the scope of our paper.
\end{itemize}

\biao{@Beharooz, PTAL.} We fit our empirical results with the following form of model scaling law~\citep{kaplan2020scaling}:
\begin{equation}\label{eq:scaling_law}
    \mathcal{L}(N) = \alpha \left(\frac{N_0}{N}\right)^p + \mathcal{L}_{\infty},
\end{equation}
where $N$ denotes the number of parameters, and $N_0$ is a constant used for numerical stability which is set to the number of \encdec's parameters at 1 layer. $\alpha, p, \mathcal{L}_{\infty}$ are fitted parameters, and we mainly analyze the estimated scaling exponent $p$ and irreducible loss $\mathcal{L}_{\infty}$ for different models. 


% The traditional wisdom for neural model design follows the principle of incorporating sophisticated inductive biases into the neural architecture to enrich task-relevant signals for performance maximization. However, recent progress on large-scale pretraining and model scaling questions such wisdom, where dropping various task-specific inductive biases improves model generalization and/or performance~\citep{devlin-etal-2019-bert,NEURIPS2020_1457c0d6,kaplan2020scaling}. In neural machine translation (NMT), one crucial task-specific inductive bias is to separately handle source sequence understanding and target sequence generation with the encoder-decoder paradigm~\citep{bahdanau+al-2014-nmt,DBLP:journals/corr/SutskeverVL14}, which offers high flexibility in designing dedicated modules for different functionalities and has achieved great success in many translation scenarios~\citep{NIPS2017_7181,chen-etal-2018-best,aharoni-etal-2019-massively,barrault-etal-2020-findings,ansari-etal-2020-findings}. Despite its promise, simplifying the decoder aggressively yields little compromise on translation quality~\citep{kasai2021deep}. Whether such inductive bias is indispensable for translation deserves rethinking.

% Discarding the structural separation naturally degenerates the encoder-decoder model (\encdec) into an encoder-only (or decoder-only) language model (\lm), which utilizes a single module to support both encoding/understanding and generation. This architectural unification enforces parameter sharing across source and target languages, explicitly encouraging knowledge transfer over languages particularly in a multilingual setup. But it also puts the model in a higher danger of suffering negative interference when distant language pairs are accommodated. Although some studies reported promising translation quality with \lms~\citep{NEURIPS2018_4fb8a7a2,Wang2021LanguageMA}, they all heavily depend on single point-wise comparison, i.e. comparing models under merely one configuration (model size), neglecting the fact that neural models follow some scaling laws~\citep{kaplan2020scaling,Ghorbani2021ScalingLF,gordon2021data,Zhai2021ScalingVT} where the impact of each added parameter on model performance might vary across different models. How the scaling property of \lms and \encdec differs from each other and how scaling affects their cross-lingual transfer behavior are intriguing yet have not been examined in the literature.

% \begin{figure}[h]
%     \centering
%     \includegraphics[scale=0.55]{figs/overview_prefixlm4mt_with_encdec.pdf}
%     \caption{\label{fig:overview} Illustration for language model as translation model. $X$ and $Y$ denote source and target input, respectively. To enable translation, we adapt the \lm self-attention mask to either the \encoderonly mask or \decoderonly mask (right part), where filled black circles indicate disallowed attention positions. We also explore top-only encoding (Top Encoding) for \lm which feeds the final-layer source encoding to generation similar to \encdec, apart from layer-wise coordinated encodings~\citep{NEURIPS2018_4fb8a7a2}. \textit{Source MLE loss}: source language modeling loss; \textit{Target MLE loss}: target translation loss. Drawings in green highlight the differences. We also show the masks of the encoder-decoder model in purple for comparison. Best seen in color.}
%     % \vspace{-20pt}
% \end{figure}

% In this paper, we explore using language model as translation model from three aspects: model architecture, model scaling and cross-lingual transfer, and compare it with traditional \encdec models on top of Transformer~\citep{NIPS2017_7181}. We mainly study two \lm variants as illustrated in Figure \ref{fig:overview}, including \encoderonly and \decoderonly distinguishable by their attention masks: \encoderonly allows full-visible attention over the source input, while \decoderonly always disables attention over future tokens. We further enrich these variants with diverse extensions to improve our understanding on their inductive biases. For \encoderonly, we consider a top-only alternative with final-layer source encodings used for generation analogous to \encdec; for \decoderonly, we further testify whether the inclusion of source-side language modeling objective benefits translation.

% We analyze scaling properties of different models through their performance evolution as growing model parameters (excluding embedding and softmax layer). We scale models up by stacking more Transformer layers, and regard the \encdec scaling as our canonical baseline. To align \lm with its \encdec counterpart in terms of parameters, previous studies resort to enlarging model depth~\citep{NEURIPS2018_4fb8a7a2,Wang2021LanguageMA}. We follow this strategy but further include width scaling as an additional comparison. We evaluate the scaling of different models in diverse bilingual settings, and also assess them in (massively) multilingual settings with a special focus on cross-lingual transfer to low-resource languages and zero-shot directions. Our main findings are summarized below:
% \begin{itemize}
%     \item \lms show different scaling properties compared to \encdec, yielding different scaling exponents in bilingual tasks. The architectural difference becomes less important as the models scale up, measured by reduced performance gap against \encdec, regardless of the language similarities, training data conditions and evaluation settings.
%     \item \encoderonly variants often outperform their \decoderonly counterparts; increasing \lm depth benefit translation task more than increasing the width; and adding source-side language modeling objective to \decoderonly helps only a little.
%     \item Cross-lingual transfer also benefit from model scaling, where \encdec almost always dominates the performance Pareto frontier on supervised directions while zero-shot translation favors \encoderonly (not \decoderonly). \encoderonly significantly reduces off-target translations.
%     \item Although \lm could reach or even surpass the translation performance of \encdec, it still lags far behind \encdec with respect to computational efficiency as measured in \flops. 
%     % But again, the difference narrows along with scaling.
% \end{itemize}
